Ponzi Funds

Many active funds hold concentrated portfolios. Flow-driven trading in these securities causes price pressure, which pushes up the funds' existing positions resulting in realized returns. We decompose fund returns into a price pressure (self-inflated) and a fundamental component and show that when allocating capital across funds, investors are unable to identify whether realized returns are self-inflated or fundamental. Because investors chase self-inflated fund returns at a high frequency, even short-lived impact meaningfully affects fund flows at longer time scales. The combination of price impact and return chasing causes an endogenous feedback loop and a reallocation of wealth to early fund investors, which unravels once the price pressure reverts. We find that flows chasing self-inflated returns predict bubbles in ETFs and their subsequent crashes, and lead to a daily wealth reallocation of 500 Million from ETFs alone. We provide a simple regulatory reporting measure -- fund illiquidity -- which captures a fund's potential for self-inflated returns.

==> Tables/Illiquid_ETFs.txt <==
\begin{tabular}{lllrrr}
\toprule
{} & Ticker &                                              Name &  $ \mathcal{I}$ &  $\mathcal{C}$ &  $\mathcal{S}$ \\
\midrule
399  &    EEM &                     iShares MSCI Emerging Markets &           2.67 &           1.31 &           8.56 \\
319  &   DISV &     Dimensional International Small Cap Value ETF &           2.71 &           2.28 &           2.24 \\
1568 &   SPEM &               SPDR Portfolio Emerging Markets ETF &           2.76 &           2.57 &           1.69 \\
1503 &    SDY &                                 SPDR S&P Dividend &           3.42 &           3.72 &           1.27 \\
292  &   DFIV &               Dimensional International Value ETF &           3.49 &           3.73 &           1.32 \\
53   &   ARKK &                                Ark Innovation ETF &           3.57 &           8.23 &           0.63 \\
52   &   ARKG &           Ark Genomic Revolution Multi-Sector ETF &           3.89 &          11.67 &           0.98 \\
806  &   IEMG &            iShares Core MSCI Emerging Markets ETF &           7.17 &           1.37 &          19.33 \\
402  &   EEMV &  iShares MSCI Emerging Markets Minimum Volatility &           8.54 &           2.73 &           4.86 \\
827  &    IJR &                          iShares S&P SmallCap 600 &           9.35 &           1.50 &          19.32 \\
\bottomrule
\end{tabular}


==> Tables/Impact_Regression_Linear.txt <==
\begin{tabular}{lllllll}
\toprule
{} &       (1)       &       (2)       &       (3)       &       (4)       &       (5)       &       (6)      \\
                        &                 &                 &                 &                 &                 &                \\
\midrule
const                   &  -0.0006***     &  -0.0006***     &  -0.0006***     &  -0.0007***     &  -0.0006***     &  -0.0006       \\
                        &  (-7.9702)      &  (-7.9433)      &  (-8.0840)      &  (-8.2132)      &  (-99.282)      &                \\
$f$                     &  0.0020         &  -0.0005        &  -0.0005        &  -0.0004        &  -0.0010        &  -0.0009       \\
                        &  (0.7737)       &  (-0.1807)      &  (-0.1849)      &  (-0.1645)      &  (-0.3885)      &  (-0.3695)     \\
$ \mathcal{I}$           &                 &  -0.0018**      &  -0.0018**      &  0.0011         &  -0.0017**      &  0.0015        \\
                        &                 &  (-2.3733)      &  (-2.3629)      &  (0.6586)       &  (-2.3710)      &  (0.8405)      \\
$f\times \mathcal{I}$    &                 &  3.0787***      &  3.0445***      &  3.0488***      &  2.9121***      &  2.9162***     \\
                        &                 &  (2.9780)       &  (2.9771)       &  (2.9606)       &  (2.9921)       &  (2.9753)      \\
mkt                     &                 &                 &  0.0248         &  0.0246         &                 &                \\
                        &                 &                 &  (1.3268)       &  (1.3198)       &                 &                \\
\midrule
Effects                 &                 &                 &                 &  Entity         &  Time           &  Entity        \\
                        &                 &                 &                 &                 &                 &  Time          \\
No. Observations        &  1175487        &  1175487        &  1175487        &  1175487        &  1175487        &  1175487       \\
R-squared               &  8.59e-06       &  0.0003         &  0.0008         &  0.0008         &  0.0003         &  0.0003        \\
\bottomrule
\end{tabular}


==> Tables/Ponzi_ETFs.txt <==
\begin{tabular}{lllrrrr}
\toprule
{} & etf_code &                                          ETF Name &  Explained Variation % &  AUM (Billion USD) &  Number_Stocks &  $ \mathcal{I}$ \\
\midrule
771  &     IWIN &                     AMPLIFY INFLATION FIGHTER ETF &                   0.07 &               0.01 &          27.62 &           0.00 \\
619  &      GWX &                  SPDR S&P INTERNATIONAL SMALL CAP &                   0.08 &               0.76 &          17.22 &           0.06 \\
809  &     JETS &                                US GLOBAL JETS ETF &                   0.08 &               1.90 &          14.70 &           0.03 \\
157  &     CGGR &                          CAPITAL GROUP GROWTH ETF &                   0.08 &               0.81 &         113.41 &           0.00 \\
1116 &     PTLC &                          PACER TRENDPILOT 750 ETF &                   0.09 &               2.18 &         485.86 &           0.00 \\
338  &     EEMV &  ISHARES MSCI EMERGING MARKETS MINIMUM VOLATILITY &                   0.09 &               5.23 &          16.86 &           0.06 \\
1635 &     XMLV &                POWERSHARES S&P 400 LOW VOLATILITY &                   0.10 &               2.01 &          75.58 &           0.02 \\
663  &     IBUY &                         AMPLIFY ONLINE RETAIL ETF &                   0.10 &               0.61 &          29.54 &           0.02 \\
767  &      IWC &                          ISHARES RUSSELL MICROCAP &                   0.11 &               1.01 &          31.79 &           0.06 \\
841  &     JPED &                         JPMORGAN EVENT DRIVEN ETF &                   0.12 &               0.03 &          76.66 &           0.00 \\
8    &     ACTV &                 LEADERSHARES ACTIVIST LEADERS ETF &                   0.14 &               0.07 &          24.72 &           0.01 \\
802  &     IZRL &              ARK ISRAEL INNOVATIVE TECHNOLOGY ETF &                   0.14 &               0.21 &          11.17 &           0.03 \\
427  &     FDIV &                  FIRST TRUST STRATEGIC INCOME ETF &                   0.15 &               0.07 &          47.69 &           0.00 \\
108  &     BLOK &         AMPLIFY TRANSFORMATIONAL DATA SHARING ETF &                   0.18 &               0.53 &          22.58 &           0.01 \\
155  &     CGDV &                  CAPITAL GROUP DIVIDEND VALUE ETF &                   0.22 &               0.84 &          42.64 &           0.00 \\
44   &     ARKF &                        ARK FINTECH INNOVATION ETF &                   0.28 &               1.34 &          23.67 &           0.02 \\
48   &     ARKW &                                   ARK WEB X.0 ETF &                   0.32 &               2.51 &          28.90 &           0.02 \\
47   &     ARKQ &                     ARK INDUSTRIAL INNOVATION ETF &                   0.51 &               1.21 &          22.37 &           0.02 \\
46   &     ARKK &                                ARK INNOVATION ETF &                   1.09 &               9.90 &          27.69 &           0.06 \\
45   &     ARKG &           ARK GENOMIC REVOLUTION MULTI-SECTOR ETF &                   1.44 &               3.49 &          22.53 &           0.07 \\
\bottomrule
\end{tabular}


==> Tables/Stock_Level_Linear.txt <==
\begin{tabular}{lllll}
\toprule
{} &       (1)      &      (2)      &        (3)       &        (4)       \\
                      &                &               &                  &                  \\
\midrule
const                 &  3.096e-05     &  -0.0002***   &  -0.0002***      &  4.215e-05       \\
                      &  (0.0615)      &  (-31.966)    &  (-31.966)       &  (0.0831)        \\
f                     &  5.139e-06**   &  2.144e-07*   &                  &                  \\
                      &  (1.9695)      &  (1.8653)     &                  &                  \\
L                     &                &  -0.0086      &  -0.0094         &  0.0007          \\
                      &                &  (-1.1317)    &  (-1.0408)       &  (0.0809)        \\
fL                    &                &  0.4742***    &  0.4928***       &  1.9184***       \\
                      &                &  (3.6649)     &  (3.7592)        &  (4.1278)        \\
\midrule

Effects                 &                 &     Investor-Time    &  Investor-Time  &    \\
Triple Diff.            &                 &                 &                 &  Yes         \\
                        

No. Obs.      &  34897091      &  34897091     &  34897091        &  34897091        \\
R-squared             &  3.726e-07     &  6.004e-06    &  6.35e-06        &  9.807e-05       \\
\bottomrule
\end{tabular}



==> Tables/Stock_Level_LinearV.txt <==
\begin{tabular}{lllll}
\toprule
{} &       (1)      &      (2)      &      (3)      &       (4)      \\
                      &                &               &               &                \\
\midrule
const                 &  3.096e-05     &  -0.0002***   &  -0.0002***   &  4.176e-05     \\
                      &  (0.0615)      &  (-31.966)    &  (-31.966)    &  (0.0837)      \\
f                     &  5.139e-06**   &  2.185e-07*   &  2.195e-07*   &  -7.519e-06*   \\
                      &  (1.9695)      &  (1.8583)     &  (1.8610)     &  (-1.6706)     \\
L_v                   &                &  -0.0041*     &  -0.0045*     &  0.0003        \\
                      &                &  (-1.8609)    &  (-1.7502)    &  (0.1116)      \\
fL_v                  &                &  0.1279***    &  0.1275***    &  0.4960***     \\
                      &                &  (3.7039)     &  (3.6867)     &  (3.6749)      \\
wv                    &                &               &  6.395e-06    &  -1.052e-05    \\
                      &                &               &  (0.5036)     &  (-0.8516)     \\
\midrule
No. Observations      &  34897091      &  34897091     &  34897091     &  34897091      \\
R-squared             &  3.726e-07     &  9.677e-06    &  1.014e-05    &  0.0001        \\
\bottomrule
\end{tabular}

